Embedding Principal Component Analysis for Data Reductionin Structural Health Monitoring on Low-Cost IoT Gateways

Principal component analysis (PCA) is a powerful data reductionmethod for Structural Health Monitoring. However, its computa-tional cost and data memory footprint pose a significant challengewhen PCA has to run on limited capability embedded platformsin low-cost IoT gateways. This paper presents a memory-efficientparallel implementation of the streaming History PCA algorithm.On our dataset, it achieves 10x compression factor and 59x memoryreduction with less than 0.15 dB degradation in the reconstructedsignal-to-noise ratio (RSNR) compared to standard PCA. More-over, the algorithm benefits from parallelization on multiple cores,achieving a maximum speedup of 4.8x on Samsung ARTIK 710.

==> review.txt <==
----------
Reviewer 1:
----------
- What is the computation capability of IoT gateway? Is this training algorithm can be fit into the low-cost IoT gateway? I think this paper needs more explanation on this part.
  Explain more about the IoT gataway computation capability, and the alogorithm requirements;
Scrivere CPU time e memory rispetto raspberry (misure relative)
(percentuale di RAM occupata, )
- Is the SNR loss acceptable?
  Introduce more how mush SNR loss is acceptable;
++++++++++++++++++
- What's the standard of memory reduction and speed up? Which is more important?
  Analysis computation speed, memory reduction which one is more important?
Dire che la cosa critica è la memoria mentre il tempo non migliora (è solo spalmato durante l'acquisizione)
- Maybe more dataset is better;
 :(:(:(:(:(:(:(:(:(:(:(:(:(

----------
Reviewer 2:
----------
- Does the proposal also allows non-embedded computing platforms to achieve faster and/or more efficient computation PCA? 
  Such rich platforms can also benefit from the proposal? If yes, such evaluation/discussion can increase the value of this work.
  ??????? (secondo noi fuori tema)

----------
Reviewer 3:
----------
- Little novelty beyond modifying the block size used in PCA, 
  Generalizability of HPCA for other types of signals (audio, video etc.) not explored
  Would be useful to see if SNR remains at an acceptable level (i.e. if this method of block HPCA holds) 
  for potentially less heavily correlated signals like audio from environmental noise etc.
Vediamo come va sul dataset https://www.kaggle.com/mmoreaux/environmental-sound-classification-50

----------
Reviewer 4:
----------
- Some descriptions might be improved, specially the paragraph describing Fig. 4: the relation between having higher energy consumption for lower memory requirements
  I am confused with the energy consumption decreasing for larger memory occupations when changing algorithm parameters.
  I kindly invite authors to rewrite/reformulate the paragraph in section 4 that describes Fig 4, 
  in order to improve its understanding: the energy consumption vs. 
  memory interrelation given the intertwined effect on both of them with block size, 
  resulting algorithm complexity, etc. It seems a bit awkward how using more memory reduces 
  energy consumption. One would think that having larger memory occupations would involve 
  more memory accesses, which would clearly result in larger energy consumptions due to (mainly) 
  increased data movement between memory and the CPU and (secondly) larger number of computations 
  given the increased amount of data that needs to be processed.

Da aggiungere due righe nel testo


- (A bit related with the previous) Being a short paper makes it difficult to have an efficient 
  description of the HPCA algorithm, hence making some statements in the paper not easily understood 
  (computational cost/memory requirements/energy consumption derived from different parameter settings)
lasciamo stare


- I would like to see a comparison (in terms of memory/energy and error) with other similar approaches 
in the embedded domain, as this one seems a really promising approach. 
Maybe if the paper is accepted, this would be something authors could complement in the poster session 
(given the 4-page limitation it might be difficult to fit, but possible anyway).

Mettere a confronto altri metodi di compressione (Compressed Sensing, Zip) e discutere le differenze/compromessi.
Aggiungere nell'intro che HPCA migliore degli altri streaming PCA.


